Interim report for the International Muon Collider Collaboration (IMCC)

The International Muon Collider Collaboration (IMCC) [1] was established in 2020 following the recommendations of the European Strategy for Particle Physics (ESPP) and the implementation of the European Strategy for Particle Physics-Accelerator R&D Roadmap by the Laboratory Directors Group [2], hereinafter referred to as the the European LDG roadmap. The Muon Collider Study (MuC) covers the accelerator complex, detectors and physics for a future muon collider. In 2023, European Commission support was obtained for a design study of a muon collider (MuCol) [3]. This project started on 1st March 2023, with work-packages aligned with the overall muon collider studies. In preparation of and during the 2021-22 U.S. Snowmass process, the muon collider project parameters, technical studies and physics performance studies were performed and presented in great detail. Recently, the P5 panel [4] in the U.S. recommended a muon collider R&D, proposed to join the IMCC and envisages that the U.S. should prepare to host a muon collider, calling this their "muon shot". In the past, the U.S. Muon Accelerator Programme (MAP) [5] has been instrumental in studies of concepts and technologies for a muon collider.

==> Chapters/99-DetectorPerformance_OldVersions/Figures/RCS1_parameter_clean_small_latex_symbols_1.csv <==
Parameter,Symbol,Unit,Value
Circumference,$C$,[m],5990
Injection energy,$E_{inj}$,[GeV]/u,63
Ejection energy,$E_{ej}$,[GeV]/u,313
Energy ratio,$E_{ej}/E_{inj}$,-,4.98
Momentum at ei p/c,$p/c$,MeV/c,63105
Momentum at ej p/c,$p/c$,MeV/c,313935
Number of turns,$n_{turn}$,-,17
Planned survival rate,$N_{ej}/N_{inj}$,-,0.9
Acceleration time,$T_{acc}$,[ms],0.34
Repetition rate,$f_{rep}$,[Hz],5
Aver. accel. gradient in RCS,$G$,[GV/m],2.4
Required energy gain per turn,$\Delta E$,[GeV],14.75
Main RF frequency,$f_{RF}$,[MHz],1300
"Harmonic number, rounded",$h$,-,26000
Number of cavities,-,-,700
"Long. Target emittance, normalized, 1$\pi\sigma_{E}\sigma_{t}$",$\varepsilon_L{$},[eVs],0.31
"Long. Target emittance, normalized, 1$\sigma_{E}\sigma_{z}$",$\varepsilon_L{$},[MeVm],7.5
Length of straight section,-,[m],2300
"Magnet strength, normal cond.",$B_{nc}$,[T],1.8
Ramping rate,$\dot{B}$,[kT/s],4.2


==> Chapters/99-DetectorPerformance_OldVersions/Figures/RCS1_parameter_clean_small_latex_symbols_2.csv <==
Parameter,Symbol,Unit,Value
Circumference,$C$,[m],5990
Injection energy,$E_{inj}$,[GeV]/u,313
Ejection energy,$E_{ej}$,[GeV]/u,750
Energy ratio,$E_{ej}/E_{inj}$,-,2.39
Momentum at ei p/c,$p/c$,MeV/c,313935
Momentum at ej p/c,$p/c$,MeV/c,750103
Number of turns,$n_{turn}$,-,55
Planned survival rate,$N_{ej}/N_{inj}$,-,0.9
Acceleration time,$T_{acc}$,[ms],1.1
Repetition rate,$f_{rep}$,[Hz],5
Aver. accel. gradient in RCS,$G$,[GV/m],1.33
Required energy gain per turn,$\Delta E$,[GeV],7.9
Main RF frequency,$f_{RF}$,[MHz],1300
"Harmonic number, rounded",$h$,-,26000
Number of cavities,-,-,370
"Long. Target emittance, normalized, 1$\pi\sigma_{E}\sigma_{t}$",$\varepsilon_L{$},[eVs],0.31
"Long. Target emittance, normalized, 1$\sigma_{E}\sigma_{z}$",$\varepsilon_L{$},[MeVm],7.5
Length of straight section,-,[m],2300
"Magnet strength, normal cond.",$B_{nc}$,[T],1.8
"Magnet strength, supercond.",$B_{sc}$,[T],10
Ramping rate,$\dot{B}$,[kT/s],3.3


==> Chapters/99-DetectorPerformance_OldVersions/Figures/RCS1_parameter_clean_small_latex_symbols_3.csv <==
Parameter,Symbol,Unit,Value
Circumference,$C$,[m],5990
Injection energy,$E_{inj}$,[GeV]/u,750
Ejection energy,$E_{ej}$,[GeV]/u,1500
Energy ratio,$E_{ej}/E_{inj}$,-,4.98
Momentum at ei p/c,$p/c$,MeV/c,750106
Momentum at ej p/c,$p/c$,MeV/c,1500106
Number of turns,$n_{turn}$,-,66
Planned survival rate,$N_{ej}/N_{inj}$,-,0.9
Acceleration time,$T_{acc}$,[ms],2.37
Repetition rate,$f_{rep}$,[Hz],5
Aver. accel. gradient in RCS,$G$,[GV/m],1.06
Required energy gain per turn,$\Delta E$,[GeV],11.4
Main RF frequency,$f_{RF}$,[MHz],1300
"Harmonic number, rounded",$h$,-,46000
Number of cavities,-,-,540
"Long. Target emittance, normalized, 1$\pi\sigma_{E}\sigma_{t}$",$\varepsilon_L{$},[eVs],0.31
"Long. Target emittance, normalized, 1$\sigma_{E}\sigma_{z}$",$\varepsilon_L{$},[MeVm],7.5
Length of straight section,-,[m],4000
"Magnet strength, normal cond.",$B_{nc}$,[T],1.8
"Magnet strength, supercond.",$B_{sc}$,[T],10
Ramping rate,$\dot{B}$,[kT/s],4.2

